A New Perspective on Learning Context-Specific Independence

Local structure such as context-specific independence (CSI) has received much attention in the probabilistic graphical model (PGM) literature, as it facilitates the modeling of large complex systems, as well as for reasoning with them. In this paper, we provide a new perspective on how to learn CSIs from data. We propose to first learn a functional and parameterized representation of a conditional probability table (CPT), such as a neural network. Next, we quantize this continuous function, into an arithmetic circuit representation that facilitates efficient inference. In the first step, we can leverage the many powerful tools that have been developed in the machine learning literature. In the second step, we exploit more recently-developed analytic tools from explainable AI, for the purposes of learning CSIs. Finally, we contrast our approach, empirically and conceptually, with more traditional variable-splitting approaches, that search for CSIs more explicitly.

==> log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.19 (TeX Live 2018) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./paper.tex
LaTeX2e <2018-04-01> patch level 2
Babel <3.18> and hyphenation patterns for 84 language(s) loaded.
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/size11.clo)) (./pgm.sty
Document Style `pgm2018'
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/epsfig.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-def/pdftex.def))))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/amssymb.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/amsfonts.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/times.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/latexsym.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/caption/caption3.sty)

Package caption Warning: Unsupported document class (or package) detected,
(caption)                usage of the caption package is not recommended.
See the caption package documentation for explanation.

)) (/usr/local/texlive/2018/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics-cfg/color.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/graphics/dvipsnam.def))
(/usr/local/texlive/2018/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/ms/everyshi.sty))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex)
)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2018/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex))) (./tikzlibrarybayesnet.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.geometric.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.geometric.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.misc.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.misc.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.symbols.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.symbols.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.arrows.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.arrows.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.callouts.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.callouts.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryshapes.multipart.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/shapes/pgflibrary
shapes.multipart.code.tex)))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryfit.code.tex)
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarychains.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarypositioning.code.tex))
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibraryarrows.code.tex
(/usr/local/texlive/2018/texmf-dist/tex/generic/pgf/libraries/pgflibraryarrows.
code.tex))) (/usr/local/texlive/2018/texmf-dist/tex/latex/base/inputenc.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty))
(/usr/local/texlive/2018/texmf-dist/tex/generic/ifxetex/ifxetex.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/auxhook.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/kvoptions.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/pd1enc.def)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/hyperref.cfg)
(/usr/local/texlive/2018/texmf-dist/tex/latex/url/url.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/hpdftex.def
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty))
(/usr/local/texlive/2018/texmf-dist/tex/latex/soul/soul.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/booktabs/booktabs.sty)
(./stdmacros.tex) (./paper.aux)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
(/usr/local/texlive/2018/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2018/texmf-dist/tex/latex/oberdiek/grfext.sty)
(/usr/local/texlive/2018/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
ABD: EveryShipout initializing macros
(/usr/local/texlive/2018/texmf-dist/tex/latex/hyperref/nameref.sty
(/usr/local/texlive/2018/texmf-dist/tex/generic/oberdiek/gettitlestring.sty))
(./paper.out) (./paper.out)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/amsfonts/umsb.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/base/ulasy.fd)
(/usr/local/texlive/2018/texmf-dist/tex/latex/psnfss/ot1pcr.fd) [1{/usr/local/t
exlive/2018/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2] [3] [4] [5]
[6] [7] [8 <./exp-figs/card_half.pdf> <./exp-figs/card_forth.pdf

pdfTeX warning: pdflatex (file ./exp-figs/card_forth.pdf): PDF inclusion: multi
ple pdfs with page group included in a single page
> <./exp-figs/card_eighth.pdf

pdfTeX warning: pdflatex (file ./exp-figs/card_eighth.pdf): PDF inclusion: mult
iple pdfs with page group included in a single page
> <./exp-figs/mnist_0.pdf

pdfTeX warning: pdflatex (file ./exp-figs/mnist_0.pdf): PDF inclusion: multiple
 pdfs with page group included in a single page
> <./exp-figs/mnist_1.pdf

pdfTeX warning: pdflatex (file ./exp-figs/mnist_1.pdf): PDF inclusion: multiple
 pdfs with page group included in a single page
> <./exp-figs/mnist_2.pdf

pdfTeX warning: pdflatex (file ./exp-figs/mnist_2.pdf): PDF inclusion: multiple
 pdfs with page group included in a single page
>] [9]
Underfull \vbox (badness 1442) has occurred while \output is active [10]
(./paper.bbl [11]) [12] [13] (./paper.aux) )
(see the transcript file for additional information){/usr/local/texlive/2018/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2018/texmf-dist/fonts/
type1/public/amsfonts/cm/cmbx10.pfb></usr/local/texlive/2018/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmbx8.pfb></usr/local/texlive/2018/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2018/texmf-dist/fonts/type
1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1
/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/
amsfonts/cm/cmmi9.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/am
sfonts/cm/cmr10.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsf
onts/cm/cmr6.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfont
s/cm/cmr7.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/c
m/cmr8.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/c
mr9.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmss
10.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy1
0.pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.
pfb></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pf
b></usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb>
</usr/local/texlive/2018/texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb><
/usr/local/texlive/2018/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb></usr/loc
al/texlive/2018/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></usr/local/texl
ive/2018/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2018/t
exmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2018/texmf-dist/
fonts/type1/urw/times/utmri8a.pfb>
Output written on paper.pdf (13 pages, 350568 bytes).
Transcript written on paper.log.

